SklCoin: Toward a Scalable Proof-of-Stake and Collective Signature Based Consensus Protocol for Strong Consistency in Blockchain

The proof-of-work consensus protocol suffers from two main limitations: waste of energy and offering only probabilistic guarantees about the status of the blockchain. This paper introduces SklCoin, a new Byzantine consensus protocol and its corresponding software architecture. This protocol leverages two ideas: 1) the proof-of-stake concept to dynamically form stake proportionate consensus groups that represent block miners (stakeholders), and 2) scalable collective signing to efficiently commit transactions irreversibly. SklCoin has immediate finality characteristic where all miners instantly agree on the validity of blocks. In addition, SklCoin supports high transaction rate because of its fast miner election mechanism

==> results-1.csv <==
"""length""","""Score"""
1,4
2,5
3,6

